Approximate Dynamic Programming based on Projection onto the (min,+) subsemimodule

We develop a new Approximate Dynamic Programming (ADP) method for infinite horizon discounted reward Markov Decision Processes (MDP) based on projection onto a subsemimodule. We approximate the value function in terms of a $(\min,+)$ linear combination of a set of basis functions whose $(\min,+)$ linear span constitutes a subsemimodule. The projection operator is closely related to the Fenchel transform. Our approximate solution obeys the $(\min,+)$ Projected Bellman Equation (MPPBE) which is different from the conventional Projected Bellman Equation (PBE). We show that the approximation error is bounded in its $L_\infty$-norm. We develop a Min-Plus Approximate Dynamic Programming (MPADP) algorithm to compute the solution to the MPPBE. We also present the proof of convergence of the MPADP algorithm and apply it to two problems, a grid-world problem in the discrete domain and mountain car in the continuous domain.

==> f.dat <==
-1.000000e+00	1.000000e+00
-9.900000e-01	9.801000e-01
-9.800000e-01	9.604000e-01
-9.700000e-01	9.409000e-01
-9.600000e-01	9.216000e-01
-9.500000e-01	9.025000e-01
-9.400000e-01	8.836000e-01
-9.300000e-01	8.649000e-01
-9.200000e-01	8.464000e-01
-9.100000e-01	8.281000e-01
-9.000000e-01	8.100000e-01
-8.900000e-01	7.921000e-01
-8.800000e-01	7.744000e-01
-8.700000e-01	7.569000e-01
-8.600000e-01	7.396000e-01
-8.500000e-01	7.225000e-01
-8.400000e-01	7.056000e-01
-8.300000e-01	6.889000e-01
-8.200000e-01	6.724000e-01
-8.100000e-01	6.561000e-01
-8.000000e-01	6.400000e-01
-7.900000e-01	6.241000e-01
-7.800000e-01	6.084000e-01
-7.700000e-01	5.929000e-01
-7.600000e-01	5.776000e-01
-7.500000e-01	5.625000e-01
-7.400000e-01	5.476000e-01
-7.300000e-01	5.329000e-01
-7.200000e-01	5.184000e-01
-7.100000e-01	5.041000e-01
-7.000000e-01	4.900000e-01
-6.900000e-01	4.761000e-01
-6.800000e-01	4.624000e-01
-6.700000e-01	4.489000e-01
-6.600000e-01	4.356000e-01
-6.500000e-01	4.225000e-01
-6.400000e-01	4.096000e-01
-6.300000e-01	3.969000e-01
-6.200000e-01	3.844000e-01
-6.100000e-01	3.721000e-01
-6.000000e-01	3.600000e-01
-5.900000e-01	3.481000e-01
-5.800000e-01	3.364000e-01
-5.700000e-01	3.249000e-01
-5.600000e-01	3.136000e-01
-5.500000e-01	3.025000e-01
-5.400000e-01	2.916000e-01
-5.300000e-01	2.809000e-01
-5.200000e-01	2.704000e-01
-5.100000e-01	2.601000e-01
-5.000000e-01	2.500000e-01
-4.900000e-01	2.401000e-01
-4.800000e-01	2.304000e-01
-4.700000e-01	2.209000e-01
-4.600000e-01	2.116000e-01
-4.500000e-01	2.025000e-01
-4.400000e-01	1.936000e-01
-4.300000e-01	1.849000e-01
-4.200000e-01	1.764000e-01
-4.100000e-01	1.681000e-01
-4.000000e-01	1.600000e-01
-3.900000e-01	1.521000e-01
-3.800000e-01	1.444000e-01
-3.700000e-01	1.369000e-01
-3.600000e-01	1.296000e-01
-3.500000e-01	1.225000e-01
-3.400000e-01	1.156000e-01
-3.300000e-01	1.089000e-01
-3.200000e-01	1.024000e-01
-3.100000e-01	9.610000e-02
-3.000000e-01	9.000000e-02
-2.900000e-01	8.410000e-02
-2.800000e-01	7.840000e-02
-2.700000e-01	7.290000e-02
-2.600000e-01	6.760000e-02
-2.500000e-01	6.250000e-02
-2.400000e-01	5.760000e-02
-2.300000e-01	5.290000e-02
-2.200000e-01	4.840000e-02
-2.100000e-01	4.410000e-02
-2.000000e-01	4.000000e-02
-1.900000e-01	3.610000e-02
-1.800000e-01	3.240000e-02
-1.700000e-01	2.890000e-02
-1.600000e-01	2.560000e-02
-1.500000e-01	2.250000e-02
-1.400000e-01	1.960000e-02
-1.300000e-01	1.690000e-02
-1.200000e-01	1.440000e-02
-1.100000e-01	1.210000e-02
-1.000000e-01	1.000000e-02
-9.000000e-02	8.100000e-03
-8.000000e-02	6.400000e-03
-7.000000e-02	4.900000e-03
-6.000000e-02	3.600000e-03
-5.000000e-02	2.500000e-03
-4.000000e-02	1.600000e-03
-3.000000e-02	9.000000e-04
-2.000000e-02	4.000000e-04
-1.000000e-02	1.000000e-04
0.000000e+00	0.000000e+00
1.000000e-02	1.000000e-04
2.000000e-02	4.000000e-04
3.000000e-02	9.000000e-04
4.000000e-02	1.600000e-03
5.000000e-02	2.500000e-03
6.000000e-02	3.600000e-03
7.000000e-02	4.900000e-03
8.000000e-02	6.400000e-03
9.000000e-02	8.100000e-03
1.000000e-01	1.000000e-02
1.100000e-01	1.210000e-02
1.200000e-01	1.440000e-02
1.300000e-01	1.690000e-02
1.400000e-01	1.960000e-02
1.500000e-01	2.250000e-02
1.600000e-01	2.560000e-02
1.700000e-01	2.890000e-02
1.800000e-01	3.240000e-02
1.900000e-01	3.610000e-02
2.000000e-01	4.000000e-02
2.100000e-01	4.410000e-02
2.200000e-01	4.840000e-02
2.300000e-01	5.290000e-02
2.400000e-01	5.760000e-02
2.500000e-01	6.250000e-02
2.600000e-01	6.760000e-02
2.700000e-01	7.290000e-02
2.800000e-01	7.840000e-02
2.900000e-01	8.410000e-02
3.000000e-01	9.000000e-02
3.100000e-01	9.610000e-02
3.200000e-01	1.024000e-01
3.300000e-01	1.089000e-01
3.400000e-01	1.156000e-01
3.500000e-01	1.225000e-01
3.600000e-01	1.296000e-01
3.700000e-01	1.369000e-01
3.800000e-01	1.444000e-01
3.900000e-01	1.521000e-01
4.000000e-01	1.600000e-01
4.100000e-01	1.681000e-01
4.200000e-01	1.764000e-01
4.300000e-01	1.849000e-01
4.400000e-01	1.936000e-01
4.500000e-01	2.025000e-01
4.600000e-01	2.116000e-01
4.700000e-01	2.209000e-01
4.800000e-01	2.304000e-01
4.900000e-01	2.401000e-01
5.000000e-01	2.500000e-01
5.100000e-01	2.601000e-01
5.200000e-01	2.704000e-01
5.300000e-01	2.809000e-01
5.400000e-01	2.916000e-01
5.500000e-01	3.025000e-01
5.600000e-01	3.136000e-01
5.700000e-01	3.249000e-01
5.800000e-01	3.364000e-01
5.900000e-01	3.481000e-01
6.000000e-01	3.600000e-01
6.100000e-01	3.721000e-01
6.200000e-01	3.844000e-01
6.300000e-01	3.969000e-01
6.400000e-01	4.096000e-01
6.500000e-01	4.225000e-01
6.600000e-01	4.356000e-01
6.700000e-01	4.489000e-01
6.800000e-01	4.624000e-01
6.900000e-01	4.761000e-01
7.000000e-01	4.900000e-01
7.100000e-01	5.041000e-01
7.200000e-01	5.184000e-01
7.300000e-01	5.329000e-01
7.400000e-01	5.476000e-01
7.500000e-01	5.625000e-01
7.600000e-01	5.776000e-01
7.700000e-01	5.929000e-01
7.800000e-01	6.084000e-01
7.900000e-01	6.241000e-01
8.000000e-01	6.400000e-01
8.100000e-01	6.561000e-01
8.200000e-01	6.724000e-01
8.300000e-01	6.889000e-01
8.400000e-01	7.056000e-01
8.500000e-01	7.225000e-01
8.600000e-01	7.396000e-01
8.700000e-01	7.569000e-01
8.800000e-01	7.744000e-01
8.900000e-01	7.921000e-01
9.000000e-01	8.100000e-01
9.100000e-01	8.281000e-01
9.200000e-01	8.464000e-01
9.300000e-01	8.649000e-01
9.400000e-01	8.836000e-01
9.500000e-01	9.025000e-01
9.600000e-01	9.216000e-01
9.700000e-01	9.409000e-01
9.800000e-01	9.604000e-01
9.900000e-01	9.801000e-01
1.000000e+00	1.000000e+00


==> f1.dat <==
-1.000000	1.040000
-0.990000	1.020000
-0.980000	1.000000
-0.970000	0.980000
-0.960000	0.960000
-0.950000	0.940000
-0.940000	0.920000
-0.930000	0.900000
-0.920000	0.880000
-0.910000	0.860000
-0.900000	0.840000
-0.890000	0.820000
-0.880000	0.800000
-0.870000	0.780000
-0.860000	0.760000
-0.850000	0.740000
-0.840000	0.720000
-0.830000	0.700000
-0.820000	0.680000
-0.810000	0.660000
-0.800000	0.640000
-0.790000	0.660000
-0.780000	0.680000
-0.770000	0.700000
-0.760000	0.720000
-0.750000	0.740000
-0.740000	0.760000
-0.730000	0.780000
-0.720000	0.800000
-0.710000	0.820000
-0.700000	0.840000
-0.690000	0.860000
-0.680000	0.880000
-0.670000	0.900000
-0.660000	0.920000
-0.650000	0.940000
-0.640000	0.960000
-0.630000	0.980000
-0.620000	1.000000
-0.610000	1.020000
-0.600000	1.040000
-0.590000	1.060000
-0.580000	1.080000
-0.570000	1.100000
-0.560000	1.120000
-0.550000	1.140000
-0.540000	1.160000
-0.530000	1.180000
-0.520000	1.200000
-0.510000	1.220000
-0.500000	1.240000
-0.490000	1.260000
-0.480000	1.280000
-0.470000	1.300000
-0.460000	1.320000
-0.450000	1.340000
-0.440000	1.360000
-0.430000	1.380000
-0.420000	1.400000
-0.410000	1.420000


==> f2.dat <==
-0.790000	0.940000
-0.780000	0.920000
-0.770000	0.900000
-0.760000	0.880000
-0.750000	0.860000
-0.740000	0.840000
-0.730000	0.820000
-0.720000	0.800000
-0.710000	0.780000
-0.700000	0.760000
-0.690000	0.740000
-0.680000	0.720000
-0.670000	0.700000
-0.660000	0.680000
-0.650000	0.660000
-0.640000	0.640000
-0.630000	0.620000
-0.620000	0.600000
-0.610000	0.580000
-0.600000	0.560000
-0.590000	0.540000
-0.580000	0.520000
-0.570000	0.500000
-0.560000	0.480000
-0.550000	0.460000
-0.540000	0.440000
-0.530000	0.420000
-0.520000	0.400000
-0.510000	0.380000
-0.500000	0.360000
-0.490000	0.340000
-0.480000	0.320000
-0.470000	0.300000
-0.460000	0.280000
-0.450000	0.260000
-0.440000	0.240000
-0.430000	0.220000
-0.420000	0.200000
-0.410000	0.180000
-0.400000	0.160000
-0.390000	0.180000
-0.380000	0.200000
-0.370000	0.220000
-0.360000	0.240000
-0.350000	0.260000
-0.340000	0.280000
-0.330000	0.300000
-0.320000	0.320000
-0.310000	0.340000
-0.300000	0.360000
-0.290000	0.380000
-0.280000	0.400000
-0.270000	0.420000
-0.260000	0.440000
-0.250000	0.460000
-0.240000	0.480000
-0.230000	0.500000
-0.220000	0.520000
-0.210000	0.540000
-0.200000	0.560000
-0.190000	0.580000
-0.180000	0.600000
-0.170000	0.620000
-0.160000	0.640000
-0.150000	0.660000
-0.140000	0.680000
-0.130000	0.700000
-0.120000	0.720000
-0.110000	0.740000
-0.100000	0.760000
-0.090000	0.780000
-0.080000	0.800000
-0.070000	0.820000
-0.060000	0.840000
-0.050000	0.860000
-0.040000	0.880000
-0.030000	0.900000
-0.020000	0.920000
-0.010000	0.940000
0.000000	0.960000


==> f3.dat <==
-0.390000	0.780000
-0.380000	0.760000
-0.370000	0.740000
-0.360000	0.720000
-0.350000	0.700000
-0.340000	0.680000
-0.330000	0.660000
-0.320000	0.640000
-0.310000	0.620000
-0.300000	0.600000
-0.290000	0.580000
-0.280000	0.560000
-0.270000	0.540000
-0.260000	0.520000
-0.250000	0.500000
-0.240000	0.480000
-0.230000	0.460000
-0.220000	0.440000
-0.210000	0.420000
-0.200000	0.400000
-0.190000	0.380000
-0.180000	0.360000
-0.170000	0.340000
-0.160000	0.320000
-0.150000	0.300000
-0.140000	0.280000
-0.130000	0.260000
-0.120000	0.240000
-0.110000	0.220000
-0.100000	0.200000
-0.090000	0.180000
-0.080000	0.160000
-0.070000	0.140000
-0.060000	0.120000
-0.050000	0.100000
-0.040000	0.080000
-0.030000	0.060000
-0.020000	0.040000
-0.010000	0.020000
0.000000	0.000000
0.010000	0.020000
0.020000	0.040000
0.030000	0.060000
0.040000	0.080000
0.050000	0.100000
0.060000	0.120000
0.070000	0.140000
0.080000	0.160000
0.090000	0.180000
0.100000	0.200000
0.110000	0.220000
0.120000	0.240000
0.130000	0.260000
0.140000	0.280000
0.150000	0.300000
0.160000	0.320000
0.170000	0.340000
0.180000	0.360000
0.190000	0.380000
0.200000	0.400000
0.210000	0.420000
0.220000	0.440000
0.230000	0.460000
0.240000	0.480000
0.250000	0.500000
0.260000	0.520000
0.270000	0.540000
0.280000	0.560000
0.290000	0.580000
0.300000	0.600000
0.310000	0.620000
0.320000	0.640000
0.330000	0.660000
0.340000	0.680000
0.350000	0.700000
0.360000	0.720000
0.370000	0.740000
0.380000	0.760000
0.390000	0.780000
0.400000	0.800000


==> f4.dat <==
0.000000	0.960000
0.010000	0.940000
0.020000	0.920000
0.030000	0.900000
0.040000	0.880000
0.050000	0.860000
0.060000	0.840000
0.070000	0.820000
0.080000	0.800000
0.090000	0.780000
0.100000	0.760000
0.110000	0.740000
0.120000	0.720000
0.130000	0.700000
0.140000	0.680000
0.150000	0.660000
0.160000	0.640000
0.170000	0.620000
0.180000	0.600000
0.190000	0.580000
0.200000	0.560000
0.210000	0.540000
0.220000	0.520000
0.230000	0.500000
0.240000	0.480000
0.250000	0.460000
0.260000	0.440000
0.270000	0.420000
0.280000	0.400000
0.290000	0.380000
0.300000	0.360000
0.310000	0.340000
0.320000	0.320000
0.330000	0.300000
0.340000	0.280000
0.350000	0.260000
0.360000	0.240000
0.370000	0.220000
0.380000	0.200000
0.390000	0.180000
0.400000	0.160000
0.410000	0.180000
0.420000	0.200000
0.430000	0.220000
0.440000	0.240000
0.450000	0.260000
0.460000	0.280000
0.470000	0.300000
0.480000	0.320000
0.490000	0.340000
0.500000	0.360000
0.510000	0.380000
0.520000	0.400000
0.530000	0.420000
0.540000	0.440000
0.550000	0.460000
0.560000	0.480000
0.570000	0.500000
0.580000	0.520000
0.590000	0.540000
0.600000	0.560000
0.610000	0.580000
0.620000	0.600000
0.630000	0.620000
0.640000	0.640000
0.650000	0.660000
0.660000	0.680000
0.670000	0.700000
0.680000	0.720000
0.690000	0.740000
0.700000	0.760000
0.710000	0.780000
0.720000	0.800000
0.730000	0.820000
0.740000	0.840000
0.750000	0.860000
0.760000	0.880000
0.770000	0.900000
0.780000	0.920000
0.790000	0.940000


==> f5.dat <==
0.410000	1.420000
0.420000	1.400000
0.430000	1.380000
0.440000	1.360000
0.450000	1.340000
0.460000	1.320000
0.470000	1.300000
0.480000	1.280000
0.490000	1.260000
0.500000	1.240000
0.510000	1.220000
0.520000	1.200000
0.530000	1.180000
0.540000	1.160000
0.550000	1.140000
0.560000	1.120000
0.570000	1.100000
0.580000	1.080000
0.590000	1.060000
0.600000	1.040000
0.610000	1.020000
0.620000	1.000000
0.630000	0.980000
0.640000	0.960000
0.650000	0.940000
0.660000	0.920000
0.670000	0.900000
0.680000	0.880000
0.690000	0.860000
0.700000	0.840000
0.710000	0.820000
0.720000	0.800000
0.730000	0.780000
0.740000	0.760000
0.750000	0.740000
0.760000	0.720000
0.770000	0.700000
0.780000	0.680000
0.790000	0.660000
0.800000	0.640000
0.810000	0.660000
0.820000	0.680000
0.830000	0.700000
0.840000	0.720000
0.850000	0.740000
0.860000	0.760000
0.870000	0.780000
0.880000	0.800000
0.890000	0.820000
0.900000	0.840000
0.910000	0.860000
0.920000	0.880000
0.930000	0.900000
0.940000	0.920000
0.950000	0.940000
0.960000	0.960000
0.970000	0.980000
0.980000	1.000000
0.990000	1.020000
1.000000	1.040000


==> fproj.dat <==
-1.000000	1.040000
-0.990000	1.020000
-0.980000	1.000000
-0.970000	0.980000
-0.960000	0.960000
-0.950000	0.940000
-0.940000	0.920000
-0.930000	0.900000
-0.920000	0.880000
-0.910000	0.860000
-0.900000	0.840000
-0.890000	0.820000
-0.880000	0.800000
-0.870000	0.780000
-0.860000	0.760000
-0.850000	0.740000
-0.840000	0.720000
-0.830000	0.700000
-0.820000	0.680000
-0.810000	0.660000
-0.800000	0.640000
-0.790000	0.660000
-0.780000	0.680000
-0.770000	0.700000
-0.760000	0.720000
-0.750000	0.740000
-0.740000	0.760000
-0.730000	0.780000
-0.720000	0.800000
-0.710000	0.780000
-0.700000	0.760000
-0.690000	0.740000
-0.680000	0.720000
-0.670000	0.700000
-0.660000	0.680000
-0.650000	0.660000
-0.640000	0.640000
-0.630000	0.620000
-0.620000	0.600000
-0.610000	0.580000
-0.600000	0.560000
-0.590000	0.540000
-0.580000	0.520000
-0.570000	0.500000
-0.560000	0.480000
-0.550000	0.460000
-0.540000	0.440000
-0.530000	0.420000
-0.520000	0.400000
-0.510000	0.380000
-0.500000	0.360000
-0.490000	0.340000
-0.480000	0.320000
-0.470000	0.300000
-0.460000	0.280000
-0.450000	0.260000
-0.440000	0.240000
-0.430000	0.220000
-0.420000	0.200000
-0.410000	0.180000
-0.400000	0.160000
-0.390000	0.180000
-0.380000	0.200000
-0.370000	0.220000
-0.360000	0.240000
-0.350000	0.260000
-0.340000	0.280000
-0.330000	0.300000
-0.320000	0.320000
-0.310000	0.340000
-0.300000	0.360000
-0.290000	0.380000
-0.280000	0.400000
-0.270000	0.420000
-0.260000	0.440000
-0.250000	0.460000
-0.240000	0.480000
-0.230000	0.460000
-0.220000	0.440000
-0.210000	0.420000
-0.200000	0.400000
-0.190000	0.380000
-0.180000	0.360000
-0.170000	0.340000
-0.160000	0.320000
-0.150000	0.300000
-0.140000	0.280000
-0.130000	0.260000
-0.120000	0.240000
-0.110000	0.220000
-0.100000	0.200000
-0.090000	0.180000
-0.080000	0.160000
-0.070000	0.140000
-0.060000	0.120000
-0.050000	0.100000
-0.040000	0.080000
-0.030000	0.060000
-0.020000	0.040000
-0.010000	0.020000
0.000000	0.000000
0.010000	0.020000
0.020000	0.040000
0.030000	0.060000
0.040000	0.080000
0.050000	0.100000
0.060000	0.120000
0.070000	0.140000
0.080000	0.160000
0.090000	0.180000
0.100000	0.200000
0.110000	0.220000
0.120000	0.240000
0.130000	0.260000
0.140000	0.280000
0.150000	0.300000
0.160000	0.320000
0.170000	0.340000
0.180000	0.360000
0.190000	0.380000
0.200000	0.400000
0.210000	0.420000
0.220000	0.440000
0.230000	0.460000
0.240000	0.480000
0.250000	0.460000
0.260000	0.440000
0.270000	0.420000
0.280000	0.400000
0.290000	0.380000
0.300000	0.360000
0.310000	0.340000
0.320000	0.320000
0.330000	0.300000
0.340000	0.280000
0.350000	0.260000
0.360000	0.240000
0.370000	0.220000
0.380000	0.200000
0.390000	0.180000
0.400000	0.160000
0.410000	0.180000
0.420000	0.200000
0.430000	0.220000
0.440000	0.240000
0.450000	0.260000
0.460000	0.280000
0.470000	0.300000
0.480000	0.320000
0.490000	0.340000
0.500000	0.360000
0.510000	0.380000
0.520000	0.400000
0.530000	0.420000
0.540000	0.440000
0.550000	0.460000
0.560000	0.480000
0.570000	0.500000
0.580000	0.520000
0.590000	0.540000
0.600000	0.560000
0.610000	0.580000
0.620000	0.600000
0.630000	0.620000
0.640000	0.640000
0.650000	0.660000
0.660000	0.680000
0.670000	0.700000
0.680000	0.720000
0.690000	0.740000
0.700000	0.760000
0.710000	0.780000
0.720000	0.800000
0.730000	0.780000
0.740000	0.760000
0.750000	0.740000
0.760000	0.720000
0.770000	0.700000
0.780000	0.680000
0.790000	0.660000
0.800000	0.640000
0.810000	0.660000
0.820000	0.680000
0.830000	0.700000
0.840000	0.720000
0.850000	0.740000
0.860000	0.760000
0.870000	0.780000
0.880000	0.800000
0.890000	0.820000
0.900000	0.840000
0.910000	0.860000
0.920000	0.880000
0.930000	0.900000
0.940000	0.920000
0.950000	0.940000
0.960000	0.960000
0.970000	0.980000
0.980000	1.000000
0.990000	1.020000
1.000000	1.040000


==> v_p9.dat <==
1	87.706572
2	90.743627
3	94.638947
4	89.779594
5	88.629300
6	85.875344
7	92.447782
8	96.613339
9	93.506537
10	86.813370
11	95.544847
12	95.545565
13	92.601720
14	86.493179
15	89.327014
16	87.084201
17	89.479065
18	94.565445
19	90.490125
20	87.993330
21	86.455875
22	87.532771
23	89.596928
24	95.430441
25	88.397920
26	91.941743
27	92.591290
28	89.748414
29	93.669290
30	88.941026
31	87.576499
32	84.942226
33	91.368575
34	95.420600
35	90.327866
36	83.909392
37	84.909713
38	88.875758
39	89.899572
40	86.933381
41	88.631628
42	83.852990
43	90.200718
44	90.349340
45	86.278670
46	81.979279
47	86.724332
48	87.409138
49	86.482304
50	91.491532
51	88.743826
52	82.861455
53	82.959021
54	91.359718
55	88.409655
56	88.287169
57	85.705044
58	86.477241
59	92.002503
60	84.490976
61	80.700297
62	88.935724
63	89.209018
64	90.577605
65	96.690896
66	93.591097
67	88.847077
68	88.574025
69	91.385610
70	85.410300
71	83.617826
72	85.964913
73	88.292105
74	96.603743
75	96.743329
76	94.765412
77	92.018180
78	89.434559
79	88.734149
80	83.861300
81	80.955184
82	85.151978
83	88.080858
84	90.415959
85	92.581063
86	93.547839
87	92.941918
88	92.359933
89	89.726267
90	83.479442
91	86.916131
92	80.935149
93	83.937663
94	84.860798
95	84.799401
96	88.838386
97	84.933851
98	91.384855
99	88.779952
100	85.496628


==> v_p99.dat <==
1	946.008313
2	949.081563
3	953.004075
4	948.215357
5	950.502040
6	951.163985
7	958.262108
8	962.463926
9	959.335077
10	952.346382
11	953.834303
12	953.860611
13	952.827705
14	946.931054
15	950.891979
16	952.248301
17	955.286858
18	960.403005
19	956.308620
20	953.393519
21	944.859783
22	945.986590
23	949.925953
24	955.939041
25	949.989478
26	957.007779
27	958.182868
28	955.372270
29	959.278177
30	954.270438
31	950.736047
32	945.898012
33	951.871816
34	955.961365
35	951.934424
36	948.961791
37	950.060608
38	954.130511
39	955.125725
40	952.168806
41	952.767117
42	945.871322
43	952.561289
44	952.757838
45	948.765193
46	946.044462
47	951.855320
48	950.270275
49	949.274598
50	954.268038
51	953.727118
52	947.768323
53	948.781416
54	957.831955
55	954.917346
56	954.809978
57	951.909294
58	949.473261
59	954.628782
60	946.742064
61	945.756772
62	954.733155
63	955.774773
64	957.231432
65	963.366656
66	960.248697
67	955.273090
68	954.499308
69	954.540177
70	947.712100
71	948.663384
72	951.772273
73	954.887036
74	963.272999
75	963.424713
76	961.446953
77	958.503978
78	955.514225
79	954.313119
80	947.413502
81	944.962371
82	950.873200
83	954.641483
84	957.050989
85	959.238694
86	960.199155
87	959.417691
88	958.464232
89	955.370477
90	948.458037
91	950.092361
92	946.587418
93	949.950593
94	951.113102
95	951.147004
96	955.188821
97	951.280744
98	957.492587
99	954.449370
100	950.501981


==> valp_p9.dat <==
1	89.242511
2	92.277581
3	96.187110
4	92.277581
5	95.294540
6	90.229415
7	93.169734
8	97.261180
9	94.172117
10	90.229415
11	97.261180
12	97.261180
13	94.172117
14	88.194704
15	91.206751
16	91.206751
17	90.229415
18	95.294540
19	91.206751
20	91.206751
21	88.194704
22	89.242511
23	91.206751
24	97.261180
25	90.229415
26	96.187110
27	95.294540
28	92.277581
29	96.187110
30	92.277581
31	95.294540
32	90.229415
33	93.169734
34	97.261180
35	92.277581
36	88.194704
37	89.242511
38	92.277581
39	93.169734
40	90.229415
41	96.187110
42	89.242511
43	92.277581
44	92.277581
45	88.194704
46	88.194704
47	94.172117
48	92.277581
49	91.206751
50	96.187110
51	96.187110
52	89.242511
53	88.194704
54	92.277581
55	89.242511
56	89.242511
57	89.242511
58	91.206751
59	97.261180
60	89.242511
61	88.194704
62	96.187110
63	90.229415
64	91.206751
65	97.261180
66	94.172117
67	91.206751
68	93.169734
69	96.187110
70	90.229415
71	91.206751
72	93.169734
73	89.242511
74	97.261180
75	97.261180
76	95.294540
77	94.172117
78	93.169734
79	93.169734
80	89.242511
81	90.229415
82	93.169734
83	89.242511
84	91.206751
85	93.169734
86	94.172117
87	95.294540
88	96.187110
89	94.172117
90	90.229415
91	96.187110
92	89.242511
93	90.229415
94	89.242511
95	88.194704
96	92.277581
97	88.194704
98	95.294540
99	93.169734
100	92.277581


==> valp_p99.dat <==
1	961.810706
2	964.849014
3	968.749442
4	964.849014
5	967.867463
6	962.796089
7	965.730066
8	969.830811
9	966.732951
10	962.796089
11	969.830811
12	969.830811
13	966.732951
14	960.757808
15	963.771146
16	963.771146
17	962.796089
18	967.867463
19	963.771146
20	963.771146
21	960.757808
22	961.810706
23	963.771146
24	969.830811
25	962.796089
26	968.749442
27	967.867463
28	964.849014
29	968.749442
30	964.849014
31	967.867463
32	962.796089
33	965.730066
34	969.830811
35	964.849014
36	960.757808
37	961.810706
38	964.849014
39	965.730066
40	962.796089
41	968.749442
42	961.810706
43	964.849014
44	964.849014
45	960.757808
46	960.757808
47	966.732951
48	964.849014
49	963.771146
50	968.749442
51	968.749442
52	961.810706
53	960.757808
54	964.849014
55	961.810706
56	961.810706
57	961.810706
58	963.771146
59	969.830811
60	961.810706
61	960.757808
62	968.749442
63	962.796089
64	963.771146
65	969.830811
66	966.732951
67	963.771146
68	965.730066
69	968.749442
70	962.796089
71	963.771146
72	965.730066
73	961.810706
74	969.830811
75	969.830811
76	967.867463
77	966.732951
78	965.730066
79	965.730066
80	961.810706
81	962.796089
82	965.730066
83	961.810706
84	963.771146
85	965.730066
86	966.732951
87	967.867463
88	968.749442
89	966.732951
90	962.796089
91	968.749442
92	961.810706
93	962.796089
94	961.810706
95	960.757808
96	964.849014
97	960.757808
98	967.867463
99	965.730066
100	964.849014


==> valppol_p9.dat <==
1	87.677939
2	90.712442
3	94.603713
4	89.636102
5	81.944843
6	77.023276
7	92.126170
8	96.515634
9	93.416094
10	86.729708
11	95.515955
12	95.513569
13	92.406444
14	86.309189
15	88.906016
16	80.815253
17	89.048001
18	94.372095
19	90.386707
20	87.808469
21	86.345042
22	87.437155
23	89.358639
24	95.316618
25	88.070113
26	85.289528
27	84.768495
28	88.675067
29	93.457679
30	88.717950
31	85.949714
32	81.175301
33	91.172148
34	95.307646
35	90.018685
36	77.674347
37	78.658850
38	88.487038
39	89.651932
40	84.459221
41	86.831959
42	79.982618
43	89.937303
44	90.191844
45	86.040009
46	77.175844
47	84.629993
48	86.573680
49	85.701467
50	90.702300
51	86.816579
52	79.945859
53	79.165756
54	90.890779
55	87.925477
56	87.776754
57	85.102512
58	85.689821
59	91.137975
60	83.716422
61	78.799636
62	86.825368
63	88.735041
64	90.131834
65	96.200119
66	93.004428
67	88.113414
68	87.607163
69	90.516958
70	84.535695
71	81.757032
72	83.928057
73	87.868895
74	96.193643
75	96.290182
76	94.077374
77	82.943667
78	86.975254
79	81.556258
80	82.798999
81	80.432960
82	83.489197
83	87.603734
84	89.941513
85	91.992733
86	92.754468
87	83.614606
88	83.895910
89	82.331415
90	76.944871
91	86.421014
92	79.434284
93	78.169624
94	84.253233
95	83.980435
96	80.365373
97	76.461853
98	83.318852
99	81.255005
100	78.875090


==> valppol_p99.dat <==
1	939.224902
2	942.220108
3	946.043488
4	940.567940
5	914.574784
6	909.992854
7	952.182423
8	957.434443
9	954.317402
10	947.330190
11	947.067176
12	947.004341
13	941.424252
14	935.019869
15	937.108616
16	919.623904
17	948.742941
18	954.952803
19	951.179338
20	946.501767
21	936.765026
22	938.041004
23	937.899869
24	944.140190
25	936.500274
26	924.202945
27	923.893568
28	946.109167
29	952.299475
30	945.519355
31	904.932295
32	900.987602
33	939.284002
34	944.119930
35	938.084196
36	915.430998
37	916.072145
38	943.854511
39	892.668622
40	888.832826
41	905.087675
42	898.984976
43	937.347267
44	938.733321
45	934.355973
46	886.624544
47	891.068282
48	890.619699
49	888.737996
50	893.068721
51	905.436398
52	899.349496
53	899.789043
54	943.309998
55	940.272303
56	939.494697
57	933.924799
58	889.221479
59	893.283293
60	886.033244
61	897.406561
62	905.876610
63	940.046096
64	942.653932
65	949.175784
66	944.979363
67	936.089755
68	890.442503
69	892.485454
70	886.865867
71	899.311409
72	902.952956
73	939.164976
74	949.147940
75	949.260190
76	945.222575
77	862.215581
78	858.857872
79	887.625932
80	884.036739
81	866.996353
82	871.416710
83	937.712280
84	942.044931
85	943.950719
86	941.981651
87	860.770803
88	859.314866
89	858.192559
90	853.350944
91	871.939458
92	866.067719
93	868.877275
94	934.789344
95	931.974137
96	860.925055
97	853.020056
98	858.563920
99	856.463485
100	854.352980

